High-J CO survey of low-mass protostars observed with Herschel-HIFI

The evolution of deeply embedded young stellar objects (YSOs) has traditionally been traced through dust continuum spectral energy distributions (SEDs), but the use of CO excitation as an evolutionary probe has not yet been explored due to lack of high-J CO observations. The aim is to constrain the physical characteristics (excitation, kinematics, column density) of the warm gas toward 26 low-mass Class 0 and I YSOs using spectrally-resolved Herschel Space Observatory data of high-J lines of CO. Data are complemented by ground-based observations from APEX and the JCMT to compare those with the colder gas traced by lower-J CO lines. This is the first large spectrally resolved high-J CO survey conducted for these types of sources. The median excitation temperatures for 12CO, 13CO and C18O derived from single-temperature fits to the J_u=2-10 integrated intensities are ~70K, 48K and 37K, respectively, with no significant difference between Class 0 and I sources and no trend with M_env or L_bol. Thus, in contrast with the continuum SEDs, the spectral line energy distributions (SLEDs) do not show an evolution during the embedded stage. In contrast, the integrated line intensities of all CO isotopologs show a clear decrease with evolutionary stage as the envelope is dispersed. The H2O 110-101/CO 10-9 intensity ratio does not change significantly with velocity, in contrast with the H2O/CO 3-2 ratio, indicating that CO 10-9 is the lowest transition for which the line wings probe the same warm shocked gas as H2O. Modeling of the full suite of C18O lines indicates an abundance profile for Class 0 sources that is consistent with a freeze-out zone below 25 K and evaporation at higher temperatures, with but some fraction of the CO transformed into other species in the cold phase. In contrast, observations for two Class I sources in Ophiuchus are consistent with a constant high CO abundance profile.

==> astro-ph_20849.txt <==
1920 characters maximum


The evolution of deeply embedded young stellar objects (YSOs) has traditionally been traced through dust continuum spectral energy distributions (SEDs), but the use of CO excitation as an evolutionary probe has not yet been explored due to lack of high-J CO observations. The aim is to constrain the physical characteristics (excitation, kinematics, column density) of the warm gas toward 26 low-mass Class 0 and I YSOs using spectrally-resolved Herschel Space Observatory data of high-J lines of CO. Data are complemented by ground-based observations from APEX and the JCMT to compare those with the colder gas traced by lower-J CO lines. This is the first large spectrally resolved high-J CO survey conducted for these types of sources. The median excitation temperatures for 12CO, 13CO and C18O derived from single-temperature fits to the J_u=2-10 integrated intensities are ~70K, 48K and 37K, respectively, with no significant difference between Class 0 and I sources and no trend with M_env or L_bol. Thus, in contrast with the continuum SEDs, the spectral line energy distributions (SLEDs) do not show an evolution during the embedded stage. In contrast, the integrated line intensities of all CO isotopologs show a clear decrease with evolutionary stage as the envelope is dispersed. The H2O 110-101/CO 10-9 intensity ratio does not change significantly with velocity, in contrast with the H2O/CO 3-2 ratio, indicating that CO 10-9 is the lowest transition for which the line wings probe the same warm shocked gas as H2O. Modeling of the full suite of C18O lines indicates an abundance profile for Class 0 sources that is consistent with a freeze-out zone below 25 K and evaporation at higher temperatures, with but some fraction of the CO transformed into other species in the cold phase. In contrast, observations for two Class I sources in Ophiuchus are consistent with a constant high CO abundance profile. 
